Existence and convergence of the area-constrained elastic flow

We study the evolution of plane closed curves with fixed area moving by the negative $L^2$-gradient of their elastic energy. For smooth initial data, we establish local and global existence of the flow. By imposing a simplicity assumption and an initial energy bound, we show that the length of the evolving curve remains uniformly bounded. This yields subconvergence to a critical point, which is then improved to full convergence by utilizing a {\L}ojasiewicz--Simon inequality. Conversely, an analysis of the energy profile curve, which maps a given length to the minimal energy among all curves with that length and fixed area, reveals that the length diverges to infinity for initial data satisfying specific length and energy criteria. We visualize our findings through numerical simulations.

==> tables/lengths_lemniscate_rounded.csv <==
Time,Length
0.0,5.24
1.97,17.41
3.95,20.52
4.93,21.65
7.9,24.27
15.79,28.78
19.74,30.41


==> tables/lengths_triple_eight_rounded.csv <==
Time,Length
0.0,6.79
0.22,12.67
0.44,15.05
0.55,15.91
0.88,17.9
1.75,21.32
2.19,22.56


==> thesis/tables/growth_lemniscate_rounded.csv <==
Time 1, Time 2, Length 1, Length 2, Ratio
7.9,1.97,24.27,17.41,3.78
15.79,3.95,28.78,20.52,3.87
19.74,4.93,30.41,21.65,3.89


==> thesis/tables/growth_triple_eight_rounded.csv <==
Time 1, Time 2, Length 1, Length 2, Ratio
0.88,0.22,17.9,12.67,3.98
1.75,0.44,21.32,15.05,4.03
2.19,0.55,22.56,15.91,4.04


==> thesis/tables/lengths_lemniscate_rounded.csv <==
Time,Length
0.0,5.24
1.97,17.41
3.95,20.52
4.93,21.65
7.9,24.27
15.79,28.78
19.74,30.41


==> thesis/tables/lengths_triple_eight_rounded.csv <==
Time,Length
0.0,6.79
0.22,12.67
0.44,15.05
0.55,15.91
0.88,17.9
1.75,21.32
2.19,22.56

